Crafting Distribution Shifts for Validation and Training in Single Source Domain Generalization

Single-source domain generalization attempts to learn a model on a source domain and deploy it to unseen target domains. Limiting access only to source domain data imposes two key challenges - how to train a model that can generalize and how to verify that it does. The standard practice of validation on the training distribution does not accurately reflect the model's generalization ability, while validation on the test distribution is a malpractice to avoid. In this work, we construct an independent validation set by transforming source domain images with a comprehensive list of augmentations, covering a broad spectrum of potential distribution shifts in target domains. We demonstrate a high correlation between validation and test performance for multiple methods and across various datasets. The proposed validation achieves a relative accuracy improvement over the standard validation equal to 15.4% or 1.6% when used for method selection or learning rate tuning, respectively. Furthermore, we introduce a novel family of methods that increase the shape bias through enhanced edge maps. To benefit from the augmentations during training and preserve the independence of the validation set, a k-fold validation process is designed to separate the augmentation types used in training and validation. The method that achieves the best performance on the augmented validation is selected from the proposed family. It achieves state-of-the-art performance on various standard benchmarks. Code at: https://github.com/NikosEfth/crafting-shifts

==> data/appendix/method_percent_vs_time_minidn.csv <==
Sec method_percentage test_25_75 test_50_50 test_75_25
4620 0 0.3471 0.475633333333333 0.5222
6598 12.5 0.517966666666667 0.555033333333333 0.558233333333333
8576 25 0.518533333333333 0.553966666666667 0.559266666666667
10554 37.5 0.520633333333333 0.553433333333333 0.559266666666667
14511 50 0.522233333333333 0.548666666666667 0.556066666666667
18467 75 0.5222 0.547066666666667 0.560866666666667
20445 100 0.5217 0.5423 0.562966666666667


==> data/appendix/method_percent_vs_time_pacs.csv <==
Sec method_percentage test_25_75 test_50_50 test_75_25
800 0 0.5361 0.5655 0.569666666666667
1120 12.5 0.574933333333333 0.588833333333333 0.5919
1440 25 0.5861 0.601166666666667 0.600233333333333
1760 37.5 0.589333333333333 0.6026 0.603766666666667
2080 50 0.588466666666667 0.6002 0.604433333333333
2720 75 0.590366666666667 0.603466666666667 0.6092
3360 100 0.5933 0.6061 0.607733333333333


==> data/appendix/small_v_a.csv <==
Source_Val Source_Val_Rest Source_Val_Baseline 10_aug_ImgAug_Val 10_aug_Rest 10_aug_Baseline
99.41520468 -200 33.92333333 65.5 38.48 38.48
98.83040936 -200 38.64666667 67.25 39.25 39.25
98.24561404 -200 37.42333333 66.08 38.56 38.56
98.83040936 -200 31.14 66.67 34.38 34.38
98.83040936 -200 38.76 64.33 34.6 34.6
97.07602339 38.80333333 -200 71.35 38.68 -200
95.90643275 43.45 -200 70.76 39.6 -200
97.07602339 37.79 -200 69.59 38.49 -200
95.32163743 36.1 -200 69.01 37.89 -200
95.90643275 43.11666667 -200 69.59 39.97 -200
92.39766082 53.83333333 -200 74.27 52.93 -200
93.56725146 54.76 -200 76.02 58.52 -200
92.98245614 58.46 -200 76.02 54.85 -200
91.22807018 51.62333333 -200 75.44 56.32 -200
94.15204678 56.26 -200 76.02 53.91 -200
98.83040936 42.84333333 -200 69.59 48.21 -200
99.41520468 43.24666667 -200 70.76 53.19 -200
98.83040936 46.93333333 -200 70.18 45.16 -200
98.83040936 55.49333333 -200 69.59 55.49 -200
98.83040936 41.79666667 -200 69.01 50.5 -200
98.24561404 41.03666667 -200 71.93 46 -200
98.83040936 47.08666667 -200 71.35 47.09 -200
98.24561404 41.70666667 -200 71.93 45.17 -200
97.07602339 42.60666667 -200 71.35 43.35 -200
98.83040936 50.07333333 -200 70.18 50.07 -200
98.24561404 37.96333333 -200 73.1 48.38 -200
98.83040936 51.75 -200 73.1 47.12 -200
98.83040936 40.18333333 -200 74.85 46.23 -200
97.66081871 40.63333333 -200 72.51 44.46 -200
98.83040936 40.36 -200 70.18 51.85 -200
98.83040936 38.26 -200 73.68 45.57 -200
98.83040936 39.27333333 -200 73.1 47.66 -200
99.41520468 40.93 -200 73.1 47.09 -200
98.83040936 55.54333333 -200 74.27 55.54 -200
98.83040936 38.15333333 -200 71.93 44.64 -200
98.83040936 42.36 -200 72.51 47.15 -200
98.83040936 41.61666667 -200 72.51 52.45 -200
98.83040936 41.08 -200 71.35 47.84 -200
98.83040936 35.63 -200 72.51 47.25 -200
98.83040936 40.15 -200 71.93 49.32 -200
98.83040936 46.16 -200 78.36 56.33 -200
99.41520468 44.88666667 -200 81.29 57.08 -200
98.83040936 58.50666667 -200 80.12 58.51 -200
99.41520468 59.47 -200 80.7 54.45 -200
98.83040936 56.30666667 -200 80.7 59.99 -200
92.98245614 58.39 -200 76.61 55.91 -200
94.15204678 56.80333333 -200 76.02 54.86 -200
93.56725146 59.62 -200 74.85 60 -200
92.98245614 58.48333333 -200 74.85 59.37 -200
93.56725146 59.81333333 -200 77.19 52.82 -200
95.90643275 58.36333333 -200 77.78 57.62 -200
96.49122807 57.24 -200 77.78 55.43 -200
95.32163743 58.59333333 -200 78.36 58.21 -200
95.32163743 60.32666667 -200 76.61 54.65 -200
95.32163743 55.34333333 -200 80.12 54.67 -200
97.66081871 59.02 -200 80.7 59.02 -200
97.66081871 59.58333333 -200 80.12 59.74 -200
97.07602339 59.85 -200 78.36 59.94 -200
97.07602339 59.91 -200 79.53 59.91 -200
97.07602339 51.54333333 -200 81.29 58.49 -200
98.83040936 44.07333333 -200 80.7 59.59 -200
98.24561404 60.07333333 -200 81.87 60.07 -200
98.24561404 60.99333333 -200 78.95 60.57 -200
98.83040936 57.72666667 -200 81.87 59.94 -200
98.83040936 60.5 -200 82.46 60.5 -200
98.83040936 41.21333333 -200 66.08 40.33 -200
98.83040936 40.78 -200 69.59 40.14 -200
98.83040936 37.50666667 -200 67.25 35.82 -200
99.41520468 38.68 -200 68.42 39.07 -200
98.83040936 39.85333333 -200 68.42 40.43 -200
92.39766082 58.32333333 -200 74.27 54.84 -200
92.39766082 54.26666667 -200 76.02 58.57 -200
92.98245614 58.28666667 -200 77.19 57.72 -200
93.56725146 55.35 -200 74.27 52.44 -200
92.98245614 53.51333333 -200 76.61 51.11 -200
96.49122807 58.87 -200 78.36 55.99 -200
97.66081871 55.74333333 -200 79.53 58.22 -200
96.49122807 55.23333333 -200 76.02 55.89 -200
97.07602339 55.72666667 -200 78.36 55.73 -200
96.49122807 54.51333333 -200 79.53 50.88 -200
98.83040936 52.65 -200 78.36 53.68 -200
100 52.61 -200 79.53 51.95 -200
100 52.41 -200 76.61 51.02 -200
99.41520468 48.04666667 -200 77.19 48.05 -200
98.24561404 53.05 -200 77.19 50.74 -200
98.83040936 45.53666667 -200 72.51 40.81 -200
99.41520468 45.95333333 -200 76.02 45.68 -200
99.41520468 44.41333333 -200 73.68 42 -200
99.41520468 42.96333333 -200 76.02 44.23 -200
98.83040936 44.55666667 -200 76.02 46.19 -200


==> data/main/2_fold_cv.csv <==
ImgAug_Val No_Cross_Val_Augments_only No_Cross_Val_Ours_Full No_Cross_Val_Ours_RGB_test No_Cross_Val ImgAug_Val_Augments_only ImgAug_Val_Ours_Full ImgAug_Val_Ours_RGB_test
92.98245614 59.6833333333333 -200 -200 85.38011696 60.6133333333333 -200 -200
93.50877193 61.2833333333333 -200 -200 85.73099415 62.8166666666667 -200 -200
93.68421053 60.94 -200 -200 86.43274854 62.5133333333333 -200 -200
93.85964912 62.9566666666667 -200 -200 86.60818713 60.5666666666667 -200 -200
93.91812865 61.6966666666667 -200 -200 85.73099415 59.9033333333333 -200 -200
92.86549708 -200 65.91 -200 88.77192982 -200 65.98 -200
92.74853801 -200 65.8866666666667 -200 88.5380117 -200 66.0033333333333 -200
92.69005848 -200 65.2633333333333 -200 88.47953216 -200 65.7566666666667 -200
92.51461988 -200 65.54 -200 89.00584795 -200 65.54 -200
92.98245614 -200 65.6666666666667 -200 88.59649123 -200 65.6666666666667 -200
92.69005848 -200 -200 65.8466666666667 88.71345029 -200 -200 66.0866666666667
93.04093567 -200 -200 65.4766666666667 88.07017544 -200 -200 65.5
92.92397661 -200 -200 66.2166666666667 87.71929825 -200 -200 66.2166666666667
93.0994152 -200 -200 65.06 88.5380117 -200 -200 65.06
92.69005848 -200 -200 64.74 88.77192982 -200 -200 65.6533333333333



==> data/main/corr_sota_minidn.csv <==
Source_Val Source_Val_Baseline Source_Val_ACVC Source_Val_L2D Source_Val_SelfReg Source_Val_Ours_Full Source_Val_SagNet ImgAug_Val ImgAug_Val_Baseline ImgAug_Val_ACVC ImgAug_Val_L2D ImgAug_Val_SelfReg ImgAug_Val_Ours_Full ImgAug_Val_SagNet
87.7 50.11 -200 -200 -200 -200 -200 49.05 50.1 -200 -200 -200 -200 -200
87.5 50 -200 -200 -200 -200 -200 49.22 47.14 -200 -200 -200 -200 -200
87.38 47.94 -200 -200 -200 -200 -200 48.6 45.51 -200 -200 -200 -200 -200
85.3 -200 -200 -200 -200 56.83 -200 64.1 -200 -200 -200 -200 57.09 -200
85.47 -200 -200 -200 -200 57.35 -200 63.97 -200 -200 -200 -200 57.62 -200
85.38 -200 -200 -200 -200 57.35 -200 63.77 -200 -200 -200 -200 57.35 -200
84.79 -200 -200 51.72 -200 -200 -200 52.22 -200 -200 51.46 -200 -200 -200
84.82 -200 -200 52.25 -200 -200 -200 52.61 -200 -200 52.31 -200 -200 -200
84.64 -200 -200 51.83 -200 -200 -200 51.89 -200 -200 51.72 -200 -200 -200
85.22 -200 -200 -200 51.53 -200 -200 50.26 -200 -200 -200 51.53 -200 -200
85.12 -200 -200 -200 50.69 -200 -200 50.14 -200 -200 -200 51.22 -200 -200
85.32 -200 -200 -200 51.11 -200 -200 50.04 -200 -200 -200 52.22 -200 -200
86.42 -200 50.16 -200 -200 -200 -200 62.68 -200 52.28 -200 -200 -200 -200
86.26 -200 52.38 -200 -200 -200 -200 62.84 -200 51.43 -200 -200 -200 -200
86.55 -200 51.27 -200 -200 -200 -200 62.63 -200 51.85 -200 -200 -200 -200
84.3312297983685 -200 -200 -200 -200 -200 50.952380952381 48.5701092812067 -200 -200 -200 -200 -200 50.952380952381
84.5005387101739 -200 -200 -200 -200 -200 50.3703703703704 48.5516392181007 -200 -200 -200 -200 -200 50.3703703703704
84.5621055871941 -200 -200 -200 -200 -200 49.7883597883598 48.6516853932584 -200 -200 -200 -200 -200 49.7883597883598


==> data/main/corr_sota_pacs.csv <==
Source_Val Source_Val_Baseline Source_Val_ACVC Source_Val_L2D Source_Val_SelfReg Source_Val_Ours_Full Source_Val_SagNet ImgAug_Val ImgAug_Val_Baseline ImgAug_Val_ACVC ImgAug_Val_L2D ImgAug_Val_SelfReg ImgAug_Val_Ours_Full ImgAug_Val_SagNet
99.41520468 33.92333333 -200 -200 -200 -200 -200 66.14 38.48 -200 -200 -200 -200 -200
98.83040936 38.64666667 -200 -200 -200 -200 -200 68.89 39.49 -200 -200 -200 -200 -200
98.24561404 37.42333333 -200 -200 -200 -200 -200 67.49 37.42 -200 -200 -200 -200 -200
98.83040936 31.14 -200 -200 -200 -200 -200 67.84 34.38 -200 -200 -200 -200 -200
98.83040936 38.76 -200 -200 -200 -200 -200 66.49 34.53 -200 -200 -200 -200 -200
99.41520468 -200 -200 -200 -200 65.26 -200 88.77 -200 -200 -200 -200 65.98 -200
99.41520468 -200 -200 -200 -200 66.00333333 -200 88.54 -200 -200 -200 -200 66 -200
98.24561404 -200 -200 -200 -200 65.26333333 -200 88.48 -200 -200 -200 -200 65.76 -200
98.83040936 -200 -200 -200 -200 54.66333333 -200 89.01 -200 -200 -200 -200 65.54 -200
98.24561404 -200 -200 -200 -200 63.96333333 -200 88.6 -200 -200 -200 -200 65.67 -200
98.82352941 -200 -200 43.95273579 -200 -200 -200 79.11764706 -200 -200 54.7 -200 -200 -200
98.82352941 -200 -200 44.62666392 -200 -200 -200 79.88235294 -200 -200 61.13 -200 -200 -200
99.41176471 -200 -200 36.9537363 -200 -200 -200 79.88235294 -200 -200 47.59 -200 -200 -200
98.82352941 -200 -200 44.42286425 -200 -200 -200 79.05882353 -200 -200 54.86 -200 -200 -200
99.41176471 -200 -200 42.40696922 -200 -200 -200 79 -200 -200 57.78 -200 -200 -200
99.4152 -200 -200 -200 41.9155 -200 -200 73.27486 -200 -200 -200 46.8 -200 -200
99.4152 -200 -200 -200 43.7312 -200 -200 74.15204 -200 -200 -200 46.91 -200 -200
99.4152 -200 -200 -200 42.2904 -200 -200 73.09942 -200 -200 -200 44.51 -200 -200
99.4152 -200 -200 -200 41.92526667 -200 -200 73.56726 -200 -200 -200 46.48 -200 -200
99.4152 -200 -200 -200 40.93226667 -200 -200 73.33334 -200 -200 -200 44.54 -200 -200
99.41520468 -200 43.34689198 -200 -200 -200 -200 82.98245614 -200 45.63 -200 -200 -200 -200
100 -200 43.34080183 -200 -200 -200 -200 82.33918129 -200 43.53 -200 -200 -200 -200
100 -200 40.88226176 -200 -200 -200 -200 83.21637427 -200 44.91 -200 -200 -200 -200
99.41520468 -200 37.82418397 -200 -200 -200 -200 84.44444444 -200 49.72 -200 -200 -200 -200
99.41520468 -200 41.94170657 -200 -200 -200 -200 84.32748538 -200 50.05 -200 -200 -200 -200
98.8304093567252 -200 -200 -200 -200 -200 53.5751814142059 75.7309941520468 -200 -200 -200 -200 -200 53.5751814142059
98.8304093567252 -200 -200 -200 -200 -200 52.6537076903703 76.0818713450292 -200 -200 -200 -200 -200 52.6537076903703
99.4152046783626 -200 -200 -200 -200 -200 53.2690550224118 76.0818713450292 -200 -200 -200 -200 -200 53.2690550224118
99.4152046783626 -200 -200 -200 -200 -200 51.4349885736461 76.7836257309942 -200 -200 -200 -200 -200 51.4349885736461
98.8304093567252 -200 -200 -200 -200 -200 51.9823031608169 75.7309941520468 -200 -200 -200 -200 -200 51.9823031608169


==> data/main/shape_vs_texture.csv <==
method_loss Shape_100 Shape_25 Shape_50 Shape_75 Shape_augnet Shape_augnet_25 Shape_augnet_50 Shape_augnet_75 Texture_100 Texture_25 Texture_50 Texture_75 Texture_augnet Texture_augnet_25 Texture_augnet_50 Texture_augnet_75
0.0625 0.20384 0.34416 0.29066 0.23918 0.16902 0.30718 0.25232 0.19552 0.43316 0.27752 0.37486 0.41766 0.54966 0.28368 0.43968 0.52184
0.125 0.216 0.35868 0.31436 0.254 0.17666 0.3245 0.27016 0.2105 0.414 0.24734 0.34234 0.39632 0.528 0.2595 0.40714 0.49218
0.1875 0.22384 0.36652 0.32982 0.269 0.187 0.32882 0.28648 0.22766 0.40736 0.233 0.31868 0.38116 0.51368 0.241 0.38384 0.47
0.25 0.2305 0.37 0.33902 0.28084 0.19366 0.3345 0.29534 0.23784 0.396 0.22784 0.30466 0.36316 0.48848 0.22982 0.36018 0.44402
0.3125 0.23298 0.37316 0.34752 0.28448 0.20484 0.33966 0.30368 0.24552 0.38684 0.21548 0.28718 0.35632 0.47182 0.22368 0.34282 0.42968
0.375 0.23584 0.37684 0.35334 0.2945 0.21466 0.34868 0.31432 0.25766 0.37948 0.2095 0.2765 0.34168 0.45602 0.21632 0.32484 0.41332
0.4375 0.242 0.38436 0.35984 0.29932 0.21966 0.35418 0.31398 0.26466 0.37248 0.2005 0.271 0.337 0.44066 0.2035 0.31398 0.39398
0.5 0.24632 0.38502 0.36266 0.30702 0.222 0.3565 0.32448 0.27168 0.36932 0.19966 0.26316 0.32868 0.42566 0.199 0.29768 0.38132
0.5625 0.257 0.39434 0.36832 0.31398 0.2255 0.36082 0.33584 0.2805 0.35348 0.19168 0.25434 0.31732 0.423 0.20064 0.291 0.3735
0.625 0.26166 0.39452 0.37032 0.32032 0.23332 0.3625 0.33816 0.28514 0.34602 0.18936 0.25002 0.30584 0.409 0.19334 0.28184 0.36316
0.6875 0.26384 0.39782 0.37366 0.32432 0.2435 0.36432 0.34284 0.29534 0.33602 0.185 0.24166 0.29834 0.39084 0.19102 0.26766 0.34564
0.75 0.26584 0.3955 0.37466 0.32818 0.24068 0.36884 0.34734 0.296 0.33616 0.186 0.24418 0.29866 0.38466 0.1855 0.2595 0.33934
0.8125 0.2645 0.395 0.37316 0.32334 0.24934 0.37086 0.35266 0.30198 0.33202 0.1805 0.23782 0.29502 0.36666 0.18416 0.25484 0.33118
0.875 0.27518 0.39882 0.3805 0.335 0.2565 0.37102 0.3585 0.3075 0.32584 0.17584 0.229 0.28534 0.35666 0.18366 0.25266 0.32152
0.9375 0.27602 0.3995 0.38198 0.33216 0.25932 0.37134 0.3575 0.314 0.3275 0.1775 0.2305 0.28684 0.36366 0.183 0.2495 0.32368
1 0.276 0.39816 0.376 0.33564 0.264 0.37368 0.3615 0.31732 0.31948 0.17484 0.22866 0.27766 0.35386 0.18368 0.24568 0.31232


==> data/main/total_scatter.csv <==
ImgAug_val ImgAug_PACS_ResNet ImgAug_MiniDN_ResNet ImgAug_Digits_LeNet ImgAug_PACS_ViT ImgAug_MiniDN_AlexNet Source_val Source_PACS_ResNet Source_MiniDN_ResNet Source_Digits_LeNet Source_PACS_ViT Source_MiniDN_AlexNet
66.14 38.48 -200 -200 -200 -200 99.41520468 33.92333333 -200 -200 -200 -200
68.89 39.49 -200 -200 -200 -200 98.83040936 38.64666667 -200 -200 -200 -200
67.49 37.42 -200 -200 -200 -200 98.24561404 37.42333333 -200 -200 -200 -200
67.84 34.38 -200 -200 -200 -200 98.83040936 31.14 -200 -200 -200 -200
66.49 34.53 -200 -200 -200 -200 98.83040936 38.76 -200 -200 -200 -200
85.38 60.61 -200 -200 -200 -200 98.83040936 55.29666667 -200 -200 -200 -200
85.73 62.82 -200 -200 -200 -200 100 43.92666667 -200 -200 -200 -200
86.43 62.51 -200 -200 -200 -200 99.41520468 60.94 -200 -200 -200 -200
86.61 60.57 -200 -200 -200 -200 98.83040936 56.72 -200 -200 -200 -200
85.73 59.9 -200 -200 -200 -200 99.41520468 61.69666667 -200 -200 -200 -200
69.36 38.68 -200 -200 -200 -200 97.07602339 38.80333333 -200 -200 -200 -200
69.77 43.45 -200 -200 -200 -200 95.90643275 43.45 -200 -200 -200 -200
68.3 42.46 -200 -200 -200 -200 97.07602339 37.79 -200 -200 -200 -200
69.65 37.74 -200 -200 -200 -200 95.32163743 36.1 -200 -200 -200 -200
68.77 39.97 -200 -200 -200 -200 95.90643275 43.11666667 -200 -200 -200 -200
73.51 59.27 -200 -200 -200 -200 92.39766082 53.83333333 -200 -200 -200 -200
72.11 58.52 -200 -200 -200 -200 93.56725146 54.76 -200 -200 -200 -200
72.87 59.61 -200 -200 -200 -200 92.98245614 58.46 -200 -200 -200 -200
72.69 57.84 -200 -200 -200 -200 91.22807018 51.62333333 -200 -200 -200 -200
73.27 56.26 -200 -200 -200 -200 94.15204678 56.26 -200 -200 -200 -200
70.12 51.15 -200 -200 -200 -200 98.83040936 42.84333333 -200 -200 -200 -200
72.11 53.26 -200 -200 -200 -200 99.41520468 43.24666667 -200 -200 -200 -200
71.87 53.07 -200 -200 -200 -200 98.83040936 46.93333333 -200 -200 -200 -200
70.88 47.04 -200 -200 -200 -200 98.83040936 55.49333333 -200 -200 -200 -200
69.82 50.5 -200 -200 -200 -200 98.83040936 41.79666667 -200 -200 -200 -200
72.98 42.31 -200 -200 -200 -200 98.24561404 41.03666667 -200 -200 -200 -200
71.93 44.53 -200 -200 -200 -200 98.83040936 47.08666667 -200 -200 -200 -200
73.45 44.3 -200 -200 -200 -200 98.24561404 41.70666667 -200 -200 -200 -200
72.57 42.2 -200 -200 -200 -200 97.07602339 42.60666667 -200 -200 -200 -200
72.57 50.07 -200 -200 -200 -200 98.83040936 50.07333333 -200 -200 -200 -200
74.62 43.85 -200 -200 -200 -200 98.24561404 37.96333333 -200 -200 -200 -200
73.8 49.36 -200 -200 -200 -200 98.83040936 51.75 -200 -200 -200 -200
74.91 46.5 -200 -200 -200 -200 98.83040936 40.18333333 -200 -200 -200 -200
73.22 44.46 -200 -200 -200 -200 97.66081871 40.63333333 -200 -200 -200 -200
73.27 51.85 -200 -200 -200 -200 98.83040936 40.36 -200 -200 -200 -200
75.03 45.57 -200 -200 -200 -200 98.83040936 38.26 -200 -200 -200 -200
74.74 50.57 -200 -200 -200 -200 98.83040936 39.27333333 -200 -200 -200 -200
74.8 49.35 -200 -200 -200 -200 99.41520468 40.93 -200 -200 -200 -200
74.15 55.54 -200 -200 -200 -200 98.83040936 55.54333333 -200 -200 -200 -200
73.63 47.13 -200 -200 -200 -200 98.83040936 38.15333333 -200 -200 -200 -200
73.51 50.05 -200 -200 -200 -200 98.83040936 42.36 -200 -200 -200 -200
74.21 52.45 -200 -200 -200 -200 98.83040936 41.61666667 -200 -200 -200 -200
74.09 50.55 -200 -200 -200 -200 98.83040936 41.08 -200 -200 -200 -200
73.86 52.38 -200 -200 -200 -200 98.83040936 35.63 -200 -200 -200 -200
73.63 49.32 -200 -200 -200 -200 98.83040936 40.15 -200 -200 -200 -200
79.18 59.19 -200 -200 -200 -200 98.83040936 46.16 -200 -200 -200 -200
78.25 58.25 -200 -200 -200 -200 99.41520468 44.88666667 -200 -200 -200 -200
77.25 60.54 -200 -200 -200 -200 98.83040936 58.50666667 -200 -200 -200 -200
79.77 52.55 -200 -200 -200 -200 99.41520468 59.47 -200 -200 -200 -200
78.77 56.31 -200 -200 -200 -200 98.83040936 56.30666667 -200 -200 -200 -200
73.92 55.91 -200 -200 -200 -200 92.98245614 58.39 -200 -200 -200 -200
73.1 54.86 -200 -200 -200 -200 94.15204678 56.80333333 -200 -200 -200 -200
73.33 61.25 -200 -200 -200 -200 93.56725146 59.62 -200 -200 -200 -200
74.5 59.37 -200 -200 -200 -200 92.98245614 58.48333333 -200 -200 -200 -200
74.62 59.11 -200 -200 -200 -200 93.56725146 59.81333333 -200 -200 -200 -200
76.73 57.62 -200 -200 -200 -200 95.90643275 58.36333333 -200 -200 -200 -200
75.79 57.24 -200 -200 -200 -200 96.49122807 57.24 -200 -200 -200 -200
75.91 58.21 -200 -200 -200 -200 95.32163743 58.59333333 -200 -200 -200 -200
76.73 60.28 -200 -200 -200 -200 95.32163743 60.32666667 -200 -200 -200 -200
76.02 54.67 -200 -200 -200 -200 95.32163743 55.34333333 -200 -200 -200 -200
79.01 59.02 -200 -200 -200 -200 97.66081871 59.02 -200 -200 -200 -200
78.19 59.61 -200 -200 -200 -200 97.66081871 59.58333333 -200 -200 -200 -200
78.42 59.94 -200 -200 -200 -200 97.07602339 59.85 -200 -200 -200 -200
78.65 60.6 -200 -200 -200 -200 97.07602339 59.91 -200 -200 -200 -200
78.6 59.29 -200 -200 -200 -200 97.07602339 51.54333333 -200 -200 -200 -200
80.35 59.49 -200 -200 -200 -200 98.83040936 44.07333333 -200 -200 -200 -200
79.42 60.85 -200 -200 -200 -200 98.24561404 60.07333333 -200 -200 -200 -200
79.53 61.13 -200 -200 -200 -200 98.24561404 60.99333333 -200 -200 -200 -200
80.12 56.13 -200 -200 -200 -200 98.83040936 57.72666667 -200 -200 -200 -200
79.82 58.39 -200 -200 -200 -200 98.83040936 60.5 -200 -200 -200 -200
88.95 63.45 -200 -200 -200 -200 98.83040936 60.02666667 -200 -200 -200 -200
88.25 64.33 -200 -200 -200 -200 99.41520468 52.11666667 -200 -200 -200 -200
89.36 63.12 -200 -200 -200 -200 99.41520468 59.99 -200 -200 -200 -200
88.77 63.44 -200 -200 -200 -200 98.83040936 58.10666667 -200 -200 -200 -200
89.06 63.96 -200 -200 -200 -200 98.24561404 64.92 -200 -200 -200 -200
77.13 62.74 -200 -200 -200 -200 92.98245614 62.25 -200 -200 -200 -200
76.26 63.17 -200 -200 -200 -200 91.8128655 61.91333333 -200 -200 -200 -200
76.43 62.54 -200 -200 -200 -200 92.39766082 61.80666667 -200 -200 -200 -200
76.02 62.36 -200 -200 -200 -200 91.22807018 62.76 -200 -200 -200 -200
77.13 62.65 -200 -200 -200 -200 94.73684211 62.14666667 -200 -200 -200 -200
82.57 63.48 -200 -200 -200 -200 95.90643275 63.84666667 -200 -200 -200 -200
83.04 64.02 -200 -200 -200 -200 96.49122807 62.64 -200 -200 -200 -200
83.16 64.29 -200 -200 -200 -200 95.90643275 62.96666667 -200 -200 -200 -200
82.87 62.98 -200 -200 -200 -200 95.90643275 61.58333333 -200 -200 -200 -200
83.86 63.47 -200 -200 -200 -200 96.49122807 64.31666667 -200 -200 -200 -200
87.37 65.38 -200 -200 -200 -200 98.24561404 64.80666667 -200 -200 -200 -200
86.84 65.59 -200 -200 -200 -200 98.24561404 65.63666667 -200 -200 -200 -200
87.08 65.18 -200 -200 -200 -200 97.66081871 64.26333333 -200 -200 -200 -200
87.6 64.97 -200 -200 -200 -200 98.24561404 65.15333333 -200 -200 -200 -200
87.54 65.15 -200 -200 -200 -200 97.66081871 64.49333333 -200 -200 -200 -200
88.77 65.98 -200 -200 -200 -200 99.41520468 65.26 -200 -200 -200 -200
88.54 66 -200 -200 -200 -200 99.41520468 66.00333333 -200 -200 -200 -200
88.48 65.76 -200 -200 -200 -200 98.24561404 65.26333333 -200 -200 -200 -200
89.01 65.54 -200 -200 -200 -200 98.83040936 54.66333333 -200 -200 -200 -200
88.6 65.67 -200 -200 -200 -200 98.24561404 63.96333333 -200 -200 -200 -200
67.02 40.52 -200 -200 -200 -200 98.83040936 41.21333333 -200 -200 -200 -200
70.88 40.5 -200 -200 -200 -200 98.83040936 40.78 -200 -200 -200 -200
66.43 35.82 -200 -200 -200 -200 98.83040936 37.50666667 -200 -200 -200 -200
69.53 44.38 -200 -200 -200 -200 99.41520468 38.68 -200 -200 -200 -200
69.88 41.37 -200 -200 -200 -200 98.83040936 39.85333333 -200 -200 -200 -200
72.87 55.99 -200 -200 -200 -200 92.39766082 58.32333333 -200 -200 -200 -200
72.11 56.85 -200 -200 -200 -200 92.39766082 54.26666667 -200 -200 -200 -200
72.51 57.72 -200 -200 -200 -200 92.98245614 58.28666667 -200 -200 -200 -200
72.69 56.36 -200 -200 -200 -200 93.56725146 55.35 -200 -200 -200 -200
72.87 55.54 -200 -200 -200 -200 92.98245614 53.51333333 -200 -200 -200 -200
76.49 55.99 -200 -200 -200 -200 96.49122807 58.87 -200 -200 -200 -200
76.84 55.88 -200 -200 -200 -200 97.66081871 55.74333333 -200 -200 -200 -200
76.2 57.33 -200 -200 -200 -200 96.49122807 55.23333333 -200 -200 -200 -200
76.61 51.45 -200 -200 -200 -200 97.07602339 55.72666667 -200 -200 -200 -200
76.73 55.19 -200 -200 -200 -200 96.49122807 54.51333333 -200 -200 -200 -200
78.19 53.68 -200 -200 -200 -200 98.83040936 52.65 -200 -200 -200 -200
79.59 51.95 -200 -200 -200 -200 100 52.61 -200 -200 -200 -200
77.43 52.41 -200 -200 -200 -200 100 52.41 -200 -200 -200 -200
78.25 48.05 -200 -200 -200 -200 99.41520468 48.04666667 -200 -200 -200 -200
78.42 53.05 -200 -200 -200 -200 98.24561404 53.05 -200 -200 -200 -200
74.27 48.43 -200 -200 -200 -200 98.83040936 45.53666667 -200 -200 -200 -200
77.66081871 45.68 -200 -200 -200 -200 99.41520468 45.95333333 -200 -200 -200 -200
73.21637427 42 -200 -200 -200 -200 99.41520468 44.41333333 -200 -200 -200 -200
76.08187135 42.96 -200 -200 -200 -200 99.41520468 42.96333333 -200 -200 -200 -200
77.48538012 46.12 -200 -200 -200 -200 98.83040936 44.55666667 -200 -200 -200 -200
49.05 -200 50.1 -200 -200 -200 87.7 -200 50.11 -200 -200 -200
49.22 -200 47.14 -200 -200 -200 87.5 -200 50 -200 -200 -200
48.6 -200 45.51 -200 -200 -200 87.38 -200 47.94 -200 -200 -200
43.09 -200 46.3 -200 -200 -200 78.25 -200 46.3 -200 -200 -200
42.9 -200 46.03 -200 -200 -200 78.67 -200 46.03 -200 -200 -200
44.07 -200 47.51 -200 -200 -200 78.5 -200 47.51 -200 -200 -200
40.82 -200 47.41 -200 -200 -200 67.72 -200 46.98 -200 -200 -200
39.91 -200 45.29 -200 -200 -200 67.57 -200 45.29 -200 -200 -200
40.61 -200 46.24 -200 -200 -200 67.45 -200 46.24 -200 -200 -200
49.17 -200 52.7 -200 -200 -200 86.69 -200 52.43 -200 -200 -200
49.25 -200 52.8 -200 -200 -200 86.56 -200 51.53 -200 -200 -200
48.79 -200 53.44 -200 -200 -200 86.55 -200 51.75 -200 -200 -200
46.12 -200 49.47 -200 -200 -200 79.21 -200 49.47 -200 -200 -200
46.12 -200 49.1 -200 -200 -200 79.78 -200 48.57 -200 -200 -200
45.66 -200 49.05 -200 -200 -200 79.68 -200 48.15 -200 -200 -200
48.68 -200 50.11 -200 -200 -200 82.96 -200 50.11 -200 -200 -200
48.49 -200 50.85 -200 -200 -200 83.5 -200 50.79 -200 -200 -200
48.34 -200 50.21 -200 -200 -200 83.12 -200 49.95 -200 -200 -200
50.63 -200 51.54 -200 -200 -200 85.41 -200 51.53 -200 -200 -200
50.34 -200 51.64 -200 -200 -200 85.73 -200 52.59 -200 -200 -200
50.06 -200 52.01 -200 -200 -200 85.72 -200 52.8 -200 -200 -200
50.6 -200 51.85 -200 -200 -200 86.69 -200 53.33 -200 -200 -200
50.52 -200 52.8 -200 -200 -200 86.61 -200 52.17 -200 -200 -200
50.1 -200 55.24 -200 -200 -200 86.53 -200 52.7 -200 -200 -200
53.65 -200 54.45 -200 -200 -200 85.86 -200 54.45 -200 -200 -200
53.49 -200 54.45 -200 -200 -200 86.3 -200 54.45 -200 -200 -200
53.29 -200 53.44 -200 -200 -200 85.95 -200 54.07 -200 -200 -200
41.18 -200 46.61 -200 -200 -200 67.32 -200 46.77 -200 -200 -200
40.6 -200 46.29 -200 -200 -200 67.12 -200 46.83 -200 -200 -200
41.04 -200 46.93 -200 -200 -200 67.54 -200 46.72 -200 -200 -200
48.67 -200 52.01 -200 -200 -200 78.16 -200 52.01 -200 -200 -200
48.11 -200 51 -200 -200 -200 77.64 -200 51.69 -200 -200 -200
48.48 -200 51.75 -200 -200 -200 78.13 -200 51.75 -200 -200 -200
53.78 -200 55.82 -200 -200 -200 83.87 -200 55.29 -200 -200 -200
53.37 -200 54.39 -200 -200 -200 83.9 -200 54.39 -200 -200 -200
53.53 -200 54.87 -200 -200 -200 83.78 -200 55.18 -200 -200 -200
54.8 -200 55.72 -200 -200 -200 85.65 -200 55.66 -200 -200 -200
54.63 -200 55.56 -200 -200 -200 85.86 -200 55.45 -200 -200 -200
54.59 -200 54.6 -200 -200 -200 86.01 -200 55.45 -200 -200 -200
63.6 -200 56.61 -200 -200 -200 85.52 -200 56.61 -200 -200 -200
63.45 -200 56.14 -200 -200 -200 85.49 -200 56.51 -200 -200 -200
63.27 -200 57.04 -200 -200 -200 85.79 -200 56.82 -200 -200 -200
44.87 -200 49.63 -200 -200 -200 66.25 -200 49.73 -200 -200 -200
44.4 -200 49.68 -200 -200 -200 66.25 -200 48.41 -200 -200 -200
44.6 -200 49.63 -200 -200 -200 66.75 -200 50.11 -200 -200 -200
56.41 -200 54.08 -200 -200 -200 77.99 -200 54.39 -200 -200 -200
55.99 -200 54.5 -200 -200 -200 77.79 -200 54.5 -200 -200 -200
56.04 -200 54.71 -200 -200 -200 77.94 -200 55.19 -200 -200 -200
62.36 -200 56.72 -200 -200 -200 83.61 -200 57.14 -200 -200 -200
62.21 -200 56.66 -200 -200 -200 83.3 -200 56.88 -200 -200 -200
62.24 -200 56.88 -200 -200 -200 83.32 -200 56.45 -200 -200 -200
64.1 -200 57.09 -200 -200 -200 85.3 -200 56.83 -200 -200 -200
63.97 -200 57.62 -200 -200 -200 85.47 -200 57.35 -200 -200 -200
63.77 -200 57.35 -200 -200 -200 85.38 -200 57.35 -200 -200 -200
49.62 -200 48.15 -200 -200 -200 87.49 -200 49.47 -200 -200 -200
49.84 -200 47.3 -200 -200 -200 87.46 -200 49.63 -200 -200 -200
49.44 -200 47.09 -200 -200 -200 87.58 -200 49.73 -200 -200 -200
40.82 -200 46.88 -200 -200 -200 67.99 -200 47.83 -200 -200 -200
39.78 -200 45.77 -200 -200 -200 67.97 -200 45.77 -200 -200 -200
40.62 -200 45.98 -200 -200 -200 67.91 -200 45.98 -200 -200 -200
50.48 -200 53.6 -200 -200 -200 81.81 -200 54.08 -200 -200 -200
49.51 -200 52.8 -200 -200 -200 82.02 -200 52.8 -200 -200 -200
50.35 -200 52.43 -200 -200 -200 82.02 -200 52.43 -200 -200 -200
53.44 -200 55.5 -200 -200 -200 87.06 -200 56.35 -200 -200 -200
52.69 -200 54.76 -200 -200 -200 87.15 -200 54.39 -200 -200 -200
53.21 -200 54.34 -200 -200 -200 87.27 -200 55.5 -200 -200 -200
52.08 -200 53.49 -200 -200 -200 87.84 -200 53.49 -200 -200 -200
51.65 -200 52.33 -200 -200 -200 87.78 -200 52.54 -200 -200 -200
51.74 -200 51.16 -200 -200 -200 88.03 -200 52.91 -200 -200 -200
77.07 -200 -200 53.78 -200 -200 98.99 -200 -200 39.43 -200 -200
77.94 -200 -200 51.24 -200 -200 98.89 -200 -200 51.67 -200 -200
77.41 -200 -200 51.65 -200 -200 98.99 -200 -200 50.7 -200 -200
78.72 -200 -200 51.61 -200 -200 98.99 -200 -200 50.62 -200 -200
78.13 -200 -200 51.57 -200 -200 99.1 -200 -200 51.63 -200 -200
89.04 -200 -200 72.91 -200 -200 98.89 -200 -200 73.09 -200 -200
89.15 -200 -200 71.07 -200 -200 98.79 -200 -200 74.19 -200 -200
88.71 -200 -200 72.31 -200 -200 98.89 -200 -200 72.31 -200 -200
88.24 -200 -200 68.55 -200 -200 98.99 -200 -200 72.9 -200 -200
88.58 -200 -200 70.87 -200 -200 98.79 -200 -200 71.21 -200 -200
90.18 -200 -200 78.48 -200 -200 98.89 -200 -200 77.23 -200 -200
90.2 -200 -200 78.73 -200 -200 98.79 -200 -200 77.17 -200 -200
90.38 -200 -200 78.59 -200 -200 98.89 -200 -200 74.99 -200 -200
90.32 -200 -200 78.12 -200 -200 98.79 -200 -200 78.12 -200 -200
90.13 -200 -200 78.35 -200 -200 98.79 -200 -200 78.86 -200 -200
81.68 -200 -200 74.16 -200 -200 99.2 -200 -200 68.93 -200 -200
81.35 -200 -200 73.95 -200 -200 99.4 -200 -200 71.73 -200 -200
82.65 -200 -200 75.28 -200 -200 99.1 -200 -200 73.99 -200 -200
83.37 -200 -200 74.35 -200 -200 99.3 -200 -200 74.35 -200 -200
82.1 -200 -200 74.61 -200 -200 99.2 -200 -200 73.55 -200 -200
87.34 -200 -200 74.25 -200 -200 98.89 -200 -200 72.51 -200 -200
87.88 -200 -200 69.29 -200 -200 98.89 -200 -200 72.7 -200 -200
87.86 -200 -200 71.44 -200 -200 98.89 -200 -200 71.44 -200 -200
87.32 -200 -200 72.53 -200 -200 98.89 -200 -200 72.53 -200 -200
88.09 -200 -200 73.02 -200 -200 98.89 -200 -200 68.27 -200 -200
87.56 -200 -200 74.8 -200 -200 99.1 -200 -200 72.67 -200 -200
88.02 -200 -200 71.47 -200 -200 99.1 -200 -200 73.37 -200 -200
88.11 -200 -200 74.11 -200 -200 98.99 -200 -200 73.29 -200 -200
87.63 -200 -200 69.85 -200 -200 98.89 -200 -200 73.03 -200 -200
88.37 -200 -200 73.21 -200 -200 98.89 -200 -200 73.21 -200 -200
87.66 -200 -200 75.18 -200 -200 99.1 -200 -200 73.72 -200 -200
87.77 -200 -200 73 -200 -200 99.2 -200 -200 74.5 -200 -200
87.8 -200 -200 75.39 -200 -200 99.1 -200 -200 73.62 -200 -200
87.57 -200 -200 72.34 -200 -200 99.2 -200 -200 74.47 -200 -200
88.34 -200 -200 72.56 -200 -200 98.99 -200 -200 73.33 -200 -200
87.28 -200 -200 73.61 -200 -200 99.2 -200 -200 73.84 -200 -200
86.78 -200 -200 74.89 -200 -200 99.1 -200 -200 74.92 -200 -200
86.87 -200 -200 72.35 -200 -200 99.2 -200 -200 73.98 -200 -200
87.01 -200 -200 74.21 -200 -200 99.2 -200 -200 75.44 -200 -200
87.04 -200 -200 70.12 -200 -200 99.2 -200 -200 70.12 -200 -200
83.64 -200 -200 71.8 -200 -200 99.1 -200 -200 53.52 -200 -200
84.34 -200 -200 72.22 -200 -200 99.1 -200 -200 69.19 -200 -200
85.47 -200 -200 71.89 -200 -200 98.99 -200 -200 70.5 -200 -200
86.31 -200 -200 72.68 -200 -200 99.1 -200 -200 71.41 -200 -200
85.14 -200 -200 73.36 -200 -200 98.89 -200 -200 68.75 -200 -200
90.24 -200 -200 78.03 -200 -200 98.79 -200 -200 75.33 -200 -200
90.53 -200 -200 78.5 -200 -200 98.89 -200 -200 78.39 -200 -200
90.27 -200 -200 78.31 -200 -200 98.89 -200 -200 76.13 -200 -200
90.26 -200 -200 78.53 -200 -200 98.79 -200 -200 78.21 -200 -200
90.1 -200 -200 77.86 -200 -200 98.69 -200 -200 77.75 -200 -200
90.6 -200 -200 78.86 -200 -200 98.89 -200 -200 78.08 -200 -200
90.8 -200 -200 78.7 -200 -200 99.1 -200 -200 78.7 -200 -200
90.5 -200 -200 78.49 -200 -200 98.89 -200 -200 78.69 -200 -200
90.66 -200 -200 78.78 -200 -200 98.99 -200 -200 76.96 -200 -200
90.59 -200 -200 79.01 -200 -200 99.1 -200 -200 77.67 -200 -200
90.81 -200 -200 79.28 -200 -200 99.2 -200 -200 77.12 -200 -200
90.92 -200 -200 78.68 -200 -200 99.2 -200 -200 78.68 -200 -200
90.75 -200 -200 78.67 -200 -200 99.1 -200 -200 79.01 -200 -200
90.93 -200 -200 78.37 -200 -200 99.2 -200 -200 77.47 -200 -200
90.87 -200 -200 78.85 -200 -200 98.89 -200 -200 76.9 -200 -200
90.69 -200 -200 78.98 -200 -200 98.99 -200 -200 71.92 -200 -200
90.41 -200 -200 77.49 -200 -200 99.1 -200 -200 77.49 -200 -200
90.65 -200 -200 78.83 -200 -200 98.99 -200 -200 78.83 -200 -200
90.99 -200 -200 78.57 -200 -200 99.3 -200 -200 77.89 -200 -200
90.94 -200 -200 79.05 -200 -200 98.89 -200 -200 74.78 -200 -200
93.28 -200 -200 79.41 -200 -200 98.89 -200 -200 80.87 -200 -200
93.53 -200 -200 79.7 -200 -200 98.89 -200 -200 80.51 -200 -200
93.27 -200 -200 79.69 -200 -200 98.79 -200 -200 80.71 -200 -200
93.27 -200 -200 79.92 -200 -200 98.79 -200 -200 80.72 -200 -200
93.31 -200 -200 79.83 -200 -200 98.89 -200 -200 80.87 -200 -200
91.9 -200 -200 80.57 -200 -200 98.69 -200 -200 79.96 -200 -200
91.96 -200 -200 80.76 -200 -200 98.89 -200 -200 77.62 -200 -200
91.93 -200 -200 80.72 -200 -200 98.99 -200 -200 79.69 -200 -200
91.95 -200 -200 80.72 -200 -200 98.89 -200 -200 78.35 -200 -200
92.07 -200 -200 80.51 -200 -200 98.89 -200 -200 78.14 -200 -200
93.86 -200 -200 83.05 -200 -200 98.79 -200 -200 82.83 -200 -200
93.98 -200 -200 83.09 -200 -200 98.99 -200 -200 82.91 -200 -200
93.67 -200 -200 83.08 -200 -200 98.99 -200 -200 82.72 -200 -200
93.74 -200 -200 82.92 -200 -200 98.89 -200 -200 82.92 -200 -200
93.79 -200 -200 82.73 -200 -200 98.99 -200 -200 82.73 -200 -200
94.27 -200 -200 83.61 -200 -200 98.89 -200 -200 83.39 -200 -200
94.32 -200 -200 83.27 -200 -200 99.1 -200 -200 83.42 -200 -200
94.03 -200 -200 83.7 -200 -200 98.99 -200 -200 83.7 -200 -200
94.24 -200 -200 83.87 -200 -200 98.89 -200 -200 82.94 -200 -200
94.19 -200 -200 83.67 -200 -200 98.99 -200 -200 83.72 -200 -200
94.18 -200 -200 82.73 -200 -200 98.79 -200 -200 82.73 -200 -200
94.38 -200 -200 82.12 -200 -200 98.89 -200 -200 81.32 -200 -200
94.07 -200 -200 82.23 -200 -200 99.1 -200 -200 82.96 -200 -200
94.2 -200 -200 83.06 -200 -200 98.99 -200 -200 81.95 -200 -200
94.28 -200 -200 82.89 -200 -200 98.89 -200 -200 81.96 -200 -200
79.1 -200 -200 53.25 -200 -200 98.89 -200 -200 51.8 -200 -200
77.21 -200 -200 50.59 -200 -200 98.79 -200 -200 49.29 -200 -200
77.82 -200 -200 51.41 -200 -200 98.99 -200 -200 51.41 -200 -200
77.11 -200 -200 51.66 -200 -200 98.79 -200 -200 49.19 -200 -200
77.45 -200 -200 51.64 -200 -200 99.1 -200 -200 51.01 -200 -200
90.12 -200 -200 78.72 -200 -200 98.79 -200 -200 76.3 -200 -200
90.25 -200 -200 78.49 -200 -200 98.89 -200 -200 75.8 -200 -200
90.19 -200 -200 78.45 -200 -200 98.69 -200 -200 78.31 -200 -200
90.38 -200 -200 79.11 -200 -200 98.79 -200 -200 76.28 -200 -200
90.17 -200 -200 78.53 -200 -200 98.69 -200 -200 76.81 -200 -200
90.46 -200 -200 78.7 -200 -200 98.89 -200 -200 76.88 -200 -200
90.54 -200 -200 78.45 -200 -200 98.89 -200 -200 76.36 -200 -200
90.73 -200 -200 78.48 -200 -200 99.1 -200 -200 78.03 -200 -200
90.6 -200 -200 79.06 -200 -200 98.99 -200 -200 73.3 -200 -200
90.43 -200 -200 77.64 -200 -200 99.1 -200 -200 77.64 -200 -200
90.43 -200 -200 76.67 -200 -200 98.99 -200 -200 77.84 -200 -200
90.5 -200 -200 77.89 -200 -200 98.99 -200 -200 71.97 -200 -200
90.46 -200 -200 77.58 -200 -200 99.2 -200 -200 77.58 -200 -200
90.52 -200 -200 77.22 -200 -200 98.99 -200 -200 73.23 -200 -200
90.49 -200 -200 76.05 -200 -200 99.1 -200 -200 76.05 -200 -200
89.6 -200 -200 70.63 -200 -200 98.89 -200 -200 62.23 -200 -200
89.52763819 -200 -200 74.41 -200 -200 98.79396985 -200 -200 58.35 -200 -200
89.61809045 -200 -200 68.36 -200 -200 99.09547739 -200 -200 67.52 -200 -200
89.41708543 -200 -200 73.82 -200 -200 98.89447236 -200 -200 67.79 -200 -200
89.24623116 -200 -200 68.79 -200 -200 99.09547739 -200 -200 68.85 -200 -200
90.1754386 -200 -200 -200 56.2633333333333 -200 100 -200 -200 -200 53.0933333333333 -200
86.78362573 -200 -200 -200 46.59 -200 100 -200 -200 -200 48.41 -200
89.35672515 -200 -200 -200 57.38 -200 100 -200 -200 -200 55.0366666666667 -200
88.88888889 -200 -200 -200 53.0666666666667 -200 100 -200 -200 -200 50.4766666666667 -200
86.84210526 -200 -200 -200 49.73 -200 100 -200 -200 -200 50.19 -200
85.84795322 -200 -200 -200 64.85 -200 99.41520468 -200 -200 -200 61.6066666666667 -200
84.97076023 -200 -200 -200 63.7966666666667 -200 98.83040936 -200 -200 -200 61.8166666666667 -200
86.14035088 -200 -200 -200 64.8933333333333 -200 99.41520468 -200 -200 -200 63.11 -200
85.32163743 -200 -200 -200 65.7966666666667 -200 99.41520468 -200 -200 -200 64.2066666666667 -200
86.25730994 -200 -200 -200 65.22 -200 100 -200 -200 -200 64.7466666666667 -200
92.22222222 -200 -200 -200 68.54 -200 100 -200 -200 -200 68.3433333333333 -200
92.28070175 -200 -200 -200 67.3966666666667 -200 100 -200 -200 -200 64.45 -200
92.80701754 -200 -200 -200 68.7933333333333 -200 100 -200 -200 -200 69.11 -200
91.52046784 -200 -200 -200 68.2833333333334 -200 100 -200 -200 -200 69.4133333333333 -200
92.45614035 -200 -200 -200 67.2733333333333 -200 100 -200 -200 -200 68.8533333333333 -200
94.15204678 -200 -200 -200 70.5433333333333 -200 100 -200 -200 -200 70.4466666666667 -200
93.39181287 -200 -200 -200 68.9 -200 100 -200 -200 -200 66.76 -200
94.38596491 -200 -200 -200 71.7366666666667 -200 100 -200 -200 -200 71.54 -200
93.04093567 -200 -200 -200 71.45 -200 100 -200 -200 -200 71.6433333333333 -200
94.21052632 -200 -200 -200 70.3133333333333 -200 100 -200 -200 -200 71.61 -200
94.38596491 -200 -200 -200 71.7066666666667 -200 100 -200 -200 -200 71.3533333333333 -200
93.80116959 -200 -200 -200 69.3366666666667 -200 100 -200 -200 -200 67.0566666666667 -200
94.67836257 -200 -200 -200 72.57 -200 100 -200 -200 -200 72.0833333333333 -200
93.68421053 -200 -200 -200 72.7 -200 100 -200 -200 -200 72.41 -200
94.79532164 -200 -200 -200 72.8566666666667 -200 100 -200 -200 -200 72.3033333333333 -200
75.96491228 -200 -200 -200 60.8966666666667 -200 92.39766082 -200 -200 -200 57.2466666666667 -200
75.32163743 -200 -200 -200 59.12 -200 93.56725146 -200 -200 -200 59.3133333333333 -200
76.78362573 -200 -200 -200 60.4466666666667 -200 94.15204678 -200 -200 -200 60.0966666666667 -200
75.90643275 -200 -200 -200 61.1933333333333 -200 93.56725146 -200 -200 -200 61.1466666666667 -200
76.31578947 -200 -200 -200 60.1633333333333 -200 94.15204678 -200 -200 -200 59.6866666666667 -200
91.28654971 -200 -200 -200 69.6133333333333 -200 98.83040936 -200 -200 -200 69.54 -200
91.28654971 -200 -200 -200 69.7 -200 99.41520468 -200 -200 -200 67.3366666666667 -200
91.05263158 -200 -200 -200 70.3066666666667 -200 98.83040936 -200 -200 -200 69.93 -200
90.29239766 -200 -200 -200 69.9666666666667 -200 98.83040936 -200 -200 -200 68.5466666666667 -200
91.11111111 -200 -200 -200 70.58 -200 99.41520468 -200 -200 -200 69.3 -200
95.49707602 -200 -200 -200 72.7433333333333 -200 100 -200 -200 -200 72.7566666666667 -200
95.49707602 -200 -200 -200 72.0966666666667 -200 100 -200 -200 -200 71.4166666666667 -200
95.61403509 -200 -200 -200 72.72 -200 100 -200 -200 -200 72.72 -200
94.73684211 -200 -200 -200 72.3 -200 100 -200 -200 -200 72.3 -200
95.0877193 -200 -200 -200 73.5 -200 100 -200 -200 -200 73.64 -200
95.96491228 -200 -200 -200 74.2633333333333 -200 100 -200 -200 -200 74.2433333333333 -200
95.96491228 -200 -200 -200 73.9366666666667 -200 100 -200 -200 -200 72.9633333333333 -200
95.96491228 -200 -200 -200 74.48 -200 100 -200 -200 -200 73.9366666666667 -200
95.84795322 -200 -200 -200 74.6066666666667 -200 100 -200 -200 -200 73.84 -200
95.78947368 -200 -200 -200 75.12 -200 100 -200 -200 -200 75.5866666666667 -200
79.53216374 -200 -200 -200 66.53 -200 94.15204678 -200 -200 -200 66.57 -200
79.76608187 -200 -200 -200 66.76 -200 92.39766082 -200 -200 -200 63.9333333333333 -200
80.11695906 -200 -200 -200 66.39 -200 93.56725146 -200 -200 -200 65.9233333333333 -200
80 -200 -200 -200 66.2133333333333 -200 94.15204678 -200 -200 -200 66.5966666666667 -200
79.64912281 -200 -200 -200 66.8066666666667 -200 92.98245614 -200 -200 -200 66.82 -200
95.73099415 -200 -200 -200 75.13 -200 100 -200 -200 -200 74.8866666666667 -200
95.73099415 -200 -200 -200 74.6966666666667 -200 100 -200 -200 -200 73.71 -200
95.67251462 -200 -200 -200 75.59 -200 100 -200 -200 -200 74.49 -200
95.78947368 -200 -200 -200 75.27 -200 100 -200 -200 -200 75.27 -200
95.96491228 -200 -200 -200 75.81 -200 100 -200 -200 -200 76.3633333333333 -200
42.87979067 -200 -200 -200 -200 40.32 80.86809297 -200 -200 -200 -200 39.6833333333333
42.6427582 -200 -200 -200 -200 40.9 80.975835 -200 -200 -200 -200 39.26
42.71509928 -200 -200 -200 -200 40.5266666666667 80.86809297 -200 -200 -200 -200 40.5266666666667
45.74111128 -200 -200 -200 -200 45.98 73.38771741 -200 -200 -200 -200 45.61
45.66569186 -200 -200 -200 -200 45.5566666666667 73.81868555 -200 -200 -200 -200 45.6066666666667
45.75188549 -200 -200 -200 -200 44.8666666666667 73.15684162 -200 -200 -200 -200 44.6566666666667
48.90718793 -200 -200 -200 -200 47.3533333333333 78.32845929 -200 -200 -200 -200 46.51
48.7117131 -200 -200 -200 -200 47.5666666666667 78.59011852 -200 -200 -200 -200 47.57
48.70863475 -200 -200 -200 -200 47.5133333333333 78.65168539 -200 -200 -200 -200 46.7166666666667
48.15607203 -200 -200 -200 -200 47.5666666666667 80.05233185 -200 -200 -200 -200 47.5666666666667
48.03139911 -200 -200 -200 -200 47.83 80.20624904 -200 -200 -200 -200 47.67
48.05756503 -200 -200 -200 -200 48.0933333333333 79.95998153 -200 -200 -200 -200 48.0933333333333
46.4968447 -200 -200 -200 -200 45.9266666666667 80.08311528 -200 -200 -200 -200 46.9866666666667
46.31060489 -200 -200 -200 -200 46.56 80.23703248 -200 -200 -200 -200 46.5066666666667
46.29521318 -200 -200 -200 -200 47.0933333333333 80.39094967 -200 -200 -200 -200 45.7633333333333
36.22748961 -200 -200 -200 -200 39.47 57.01092812 -200 -200 -200 -200 39.6833333333333
36.1182084 -200 -200 -200 -200 39.52 56.91857781 -200 -200 -200 -200 38.6266666666667
36.1459135 -200 -200 -200 -200 39.4166666666667 56.96475296 -200 -200 -200 -200 38.0966666666667
49.46744651 -200 -200 -200 -200 44.7633333333333 69.97075573 -200 -200 -200 -200 45.0266666666667
49.1611513 -200 -200 -200 -200 44.92 70.20163152 -200 -200 -200 -200 44.92
49.22271818 -200 -200 -200 -200 45.9766666666667 70.12467293 -200 -200 -200 -200 44.4966666666667
54.56364476 -200 -200 -200 -200 47.9366666666667 76.18901031 -200 -200 -200 -200 48.57
54.36201324 -200 -200 -200 -200 48.7333333333333 76.03509312 -200 -200 -200 -200 48.4633333333333
54.43743266 -200 -200 -200 -200 48.0933333333333 75.6964753 -200 -200 -200 -200 47.7766666666667
55.46098199 -200 -200 -200 -200 48.6766666666667 78.29767585 -200 -200 -200 -200 48.3066666666667
55.40249346 -200 -200 -200 -200 48.6766666666667 77.97444975 -200 -200 -200 -200 49.1533333333333
55.31322149 -200 -200 -200 -200 49.2033333333333 77.75896568 -200 -200 -200 -200 48.9933333333333
36.42450362 -200 -200 -200 -200 38.57 54.77912883 -200 -200 -200 -200 38.73
36.61690011 -200 -200 -200 -200 40.1566666666667 54.53286132 -200 -200 -200 -200 40.1566666666667
36.42296445 -200 -200 -200 -200 39.95 54.16346006 -200 -200 -200 -200 38.7333333333333
54.89918424 -200 -200 -200 -200 48.6766666666667 78.54394336 -200 -200 -200 -200 47.99
54.7914422 -200 -200 -200 -200 47.8833333333333 78.45159304 -200 -200 -200 -200 48.57
54.74526705 -200 -200 -200 -200 48.9433333333333 78.15915038 -200 -200 -200 -200 48.9933333333333

